Informative core identification in complex networks

In network analysis, the core structure of modeling interest is usually hidden in a larger network in which most structures are not informative. The noise and bias introduced by the non-informative component in networks can obscure the salient structure and limit many network modeling procedures' effectiveness. This paper introduces a novel core-periphery model for the non-informative periphery structure of networks without imposing a specific form for the informative core structure. We propose spectral algorithms for core identification as a data preprocessing step for general downstream network analysis tasks based on the model. The algorithm enjoys a strong theoretical guarantee of accuracy and is scalable for large networks. We evaluate the proposed method by extensive simulation studies demonstrating various advantages over many traditional core-periphery methods. The method is applied to extract the informative core structure from a citation network and give more informative results in the downstream hierarchical community detection.

==> Figures/Results.csv <==
,Modularity 3,Cosine Sim 3,Modularity 4,Cosine Sim 4
k-core,0.64885148,0.05755437,0.461893953,0.195123261
Degree,0.64935659,0.058655064,0.463455765,0.140698899
PageRank,0.639604085,0.158973145,0.677929836,0.029112905
EigenVec,0.600304848,0.215424222,0.381322528,0.181905949
Lap-Core,0.08595223,0.2024157,0.127339,0.2390457
Local CC,0.713842899,0.101636305,0.688492933,0.123394304
ER,0.596883579,0.295574444,0.462448319,0.383107364
Config,0.600723939,0.243160417,0.463589669,0.380147005
